Decomposition Theory Meets Reliability Analysis: Processing of Computation-Intensive Dependent Tasks over Vehicular Clouds with Dynamic Resources

Vehicular cloud (VC) is a promising technology for processing computation-intensive applications (CI-Apps) on smart vehicles. Implementing VCs over the network edge faces two key challenges: (C1) On-board computing resources of a single vehicle are often insufficient to process a CI-App; (C2) The dynamics of available resources, caused by vehicles' mobility, hinder reliable CI-App processing. This work is among the first to jointly address (C1) and (C2), while considering two common CI-App graph representations, directed acyclic graph (DAG) and undirected graph (UG). To address (C1), we consider partitioning a CI-App with $m$ dependent (sub-)tasks into $k\le m$ groups, which are dispersed across vehicles. To address (C2), we introduce a generalized reliability metric called conditional mean time to failure (C-MTTF). Subsequently, we increase the C-MTTF of dependent sub-tasks processing via introducing a general framework of redundancy-based processing of dependent sub-tasks over semi-dynamic VCs (RP-VC). We demonstrate that RP-VC can be modeled as a non-trivial semi-Markov process (SMP). To analyze this SMP model and its reliability, we develop a novel mathematical framework, called event stochastic algebra ($\langle e\rangle$-algebra). Based on $\langle e\rangle$-algebra, we propose decomposition theorem (DT) to transform the presented SMP to a decomposed SMP (D-SMP). We subsequently calculate the C-MTTF of our methodology. We demonstrate that $\langle e\rangle$-algebra and DT are general mathematical tools that can be used to analyze other cloud-based networks. Simulation results reveal the exactness of our analytical results and the efficiency of our methodology in terms of acceptance and success rates of CI-App processing.

==> results/RT.txt <==
n	RT
1	25	
2	28	
3	33	
4	37	
5	43	
6	48	
7	55	
8	61	
9	69	
10	78	


==> results/h1.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	4.5	4.506296163	3.5	3.496511102	3	2.998214694
2	2.305555556	2.304961577	1.821428571	1.822762149	1.583333333	1.583462476
3	1.573170732	1.571069444	1.26	1.259298047	1.108108108	1.109067495
4	1.206341301	1.20545406	0.977995392	0.97758203	0.868534483	0.868415591
5	0.985763589	0.985411834	0.807855519	0.807428909	0.723411485	0.724273451
6	0.838334274	0.836778683	0.693716692	0.693909126	0.625644512	0.624711257

==> results/h2.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	15	14.99936857	11	10.99131106	9	8.999747357
2	7.566666667	7.56400992	5.590909091	5.581021059	4.611111111	4.607206893
3	5.088495575	5.082754741	3.786885246	3.785402291	3.146341463	3.144880855
4	3.849121523	3.84901738	2.884158295	2.885773254	2.412682603	2.413766881
5	3.1052713	3.10491459	2.341972768	2.341218522	1.971527179	1.969713721
6	2.609187036	2.610167131	1.98007574	1.97841916	1.676668548	1.676575919

==> results/h3.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	31.5	31.50463242	22.5	22.49411132	18	17.98344531
2	15.82142857	15.79796344	11.35	11.34830155	9.125	9.119590513
3	10.59502262	10.57593639	7.632743363	7.634324991	6.165517241	6.161821426
4	7.981659869	7.979144029	5.773682284	5.788094819	4.684943182	4.687899614
5	6.413515823	6.403040184	4.65790695	4.664807986	3.79595493	3.790258215
6	5.367982305	5.374505491	3.913780553	3.917786421	3.202777268	3.198670018

==> results/h4.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	54	54.0173808	38	37.99419752	30	29.95669714
2	27.07407407	27.03694628	19.10526316	19.07946254	15.13333333	15.15093296
3	18.09863014	18.12126628	12.80662983	12.79737778	10.17699115	10.18698534
4	13.61080739	13.59782256	9.657026388	9.662619974	7.698243045	7.704726699
5	10.91803367	10.91430909	7.767038026	7.762157128	6.2105426	6.209193333
6	9.122784914	9.129561124	6.506859764	6.499179765	5.218374071	5.21615403
7	7.840407952	7.847578888	5.606575135	5.604270086	4.509373349	4.50670949
8	6.878576193	6.87254221	4.93122587	4.924260076	3.977358193	3.976763972
9	6.13044153	6.120058645	4.405835118	4.403553695	3.56333831	3.562133183
10	5.531895094	5.524223218	3.98541674	3.984440939	3.231919389	3.236594308

==> results/h5.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	82.5	82.26324445	57.5	57.53127941	45	44.96014548
2	41.32575758	41.27982816	28.85869565	28.81669996	22.63888889	22.64578357
3	27.60091743	27.59633245	19.31132075	19.31293427	15.18461538	15.19522336
4	20.73842817	20.71301749	14.53743015	14.53043129	11.45705782	11.46036374
5	16.62087953	16.59244387	11.67293478	11.67698601	9.220191753	9.216113228
6	13.87580139	13.86044091	9.763138281	9.76429465	7.728675593	7.715822043
7	11.9149923	11.90454201	8.39888505	8.387130767	6.663077159	6.64953122
8	10.44435152	10.4283112	7.375597272	7.379158089	5.863680288	5.861567733
9	9.300489739	9.290028807	6.579620596	6.583431653	5.241753723	5.240076588
10	8.38537339	8.384421721	5.942762402	5.935530616	4.744058655	4.744991055

==> results/h6.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	117	117.0762647	81	80.86522261	63	62.92158538
2	58.57692308	58.41156208	40.61111111	40.53682909	31.64285714	31.64787248
3	39.10249671	39.08136268	27.14794521	27.12094591	21.19004525	21.19896943
4	29.36523316	29.31233142	20.41621109	20.40622818	15.96331974	15.95264731
5	23.52283486	23.51823653	16.3770505	16.3836072	12.82703165	12.82299015
6	19.62786929	19.6044492	13.68417737	13.64546089	10.73596461	10.75681133
7	16.84572253	16.83168697	11.76061193	11.76945141	9.242168729	9.228896157
8	14.75908759	14.77549198	10.31786429	10.30795289	8.121669023	8.130731066
9	13.13612729	13.12860847	9.195662295	9.195554609	7.250034922	7.254163836
10	11.83773928	11.83178082	8.297842641	8.300608528	6.552608062	6.555866105

==> results/h7.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	157.5	156.9487948	108.5	108.374895	84	84.11899161
2	78.82777778	78.83403697	54.36290323	54.34965423	42.14583333	42.08559616
3	52.60365252	52.53393121	36.31704782	36.2970151	28.19410745	28.16376294
4	39.49155159	39.4082649	27.29400336	27.23859216	21.21799395	21.21075946
5	31.62426048	31.66207225	21.88008376	21.87720313	17.03212713	17.03141567
6	26.37937433	26.33273846	18.270727	18.25900224	14.24138506	14.23816448
7	22.63300536	22.60970389	15.69254934	15.6678858	12.24785834	12.23224321
8	19.82320967	19.77256695	13.75885891	13.73454492	10.75259225	10.74255777
9	17.63779621	17.57041026	12.25482689	12.24615667	9.589500824	9.602786104
10	15.88945035	15.89699453	11.051556	11.04795279	8.65893247	8.656008276

==> results/h8.txt <==
size	PMTTF10	SMTTF10	PMTTF15	SMTTF15	PMTTF20	SMTTF20
1	204	203.5510868	140	139.9613828	108	107.9797216
2	102.0784314	102.1408218	70.11428571	70.03738063	54.14814815	54.21719657
3	68.10453497	68.19749444	46.81892333	46.76833701	36.19726027	36.13514533
4	51.11755669	51.10485077	35.1711493	35.14180093	27.22161478	27.2125744
5	40.9253457	40.9403645	28.18241091	28.17274184	21.83606734	21.8924217
6	34.13051839	34.05351264	23.52319059	23.49594851	18.24556983	18.23633032
7	29.27705322	29.22700853	20.19512367	20.16529914	15.6808159	15.68059134
8	25.63693941	25.61807274	17.69902781	17.68693192	13.75715239	13.7694728
9	22.80572654	22.82056159	15.75757949	15.7418504	12.26088306	12.25739673
10	20.54074435	20.52149598	14.20438458	14.19354481	11.06379019	11.07193762

==> results/results-A-Acc.txt <==
n	T1	T2	T3	T4
10.0	93.6970269753974	99.63389857783678	99.8634805383923	99.88411346803043
15.0	92.32179391091214	98.80311914404883	99.71288106223932	99.8494888682371
20.0	54.58497624102719	95.93150573827001	99.28130173214358	99.69884388390331
25.0	7.949538844451583	91.65968612807186	98.66917460510083	99.42499011226382
30.0	0.0	91.39083530775823	96.49094518739482	98.5075530530076
35.0	0.0	91.53147503843353	91.68530230204907	97.62149212867898
40.0	0.0	82.76112039628682	88.82402673215508	95.89742033997715
45.0	0.0	42.90532038053053	88.7555370845286	90.64817538982843
50.0	0.0	3.966968911917099	88.73877501711432	84.94604116821628
55.0	0.0	0.0	88.31821127673365	82.84727707232113
60.0	0.0	0.0	82.53525101545098	82.4290551435021


==> results/results-A-SA.txt <==
n	T1	T2	T3	T4
10.0	0.7301914327410077	0.6463426944741677	0.6169596565132859	0.6026533494753833
15.0	0.7290818733338453	0.6410421127765881	0.6082019054931954	0.5938268232723299
20.0	0.7333395073161697	0.6026230409097154	0.5723290902436048	0.5558517647535832
25.0	0.711526322434036	0.5805485515464485	0.5467254278979194	0.5212770297837618
30.0	0	0.5834785870308673	0.5221782405715062	0.5160213071091989
35.0	0	0.581509187946828	0.5002207310612751	0.5146053513429912
40.0	0	0.5759975669099756	0.4887367991660246	0.47938459591699006
45.0	0	0.5762318160488034	0.49271356783919595	0.45385054448187484
50.0	0	0.5635204081632653	0.48932452975744783	0.43488026620714243
55.0	0	0	0.4919280865896165	0.4321945853449856
60.0	0	0	0.4880020515575963	0.4299109980928162


==> results/results-A-Suc.txt <==
n	T1	T2	T3	T4
10.0	68.41676637073828	64.39764246776497	61.61173865118772	60.19549554088779
15.0	67.31014645410902	63.33696024501803	60.64556426427031	59.29330477999111
20.0	40.02931958345971	57.81053570704409	56.82157709855856	55.41777831675965
25.0	5.656306139039151	53.21289801685422	53.94494670630828	51.82796353200076
30.0	0.0	53.32459545294147	50.38547198903547	50.83199628654174
35.0	0.0	53.22639372117485	45.862888945104985	50.2365422555059
40.0	0.0	47.67020398300477	43.411570514110875	45.971746099161687
45.0	0.0	24.723410681028843	43.73105734240216	41.14072375696212
50.0	0.0	2.2354679404145077	43.422059356501425	36.941356996476776
55.0	0.0	0.0	43.446208684381077	35.806144561232967
60.0	0.0	0.0	40.277371821361263	35.43715736859077


==> results/results-LT-Acc.txt <==
n	T1	T2	T3	T4

0.5	47.355602298688615	87.41517207949588	96.79390842600941	98.97723925694959

1.0	54.48877050668927	96.04723883542307	99.25336288981812	99.69181496812399

1.5	56.12212051101498	98.31668871363514	99.68727861552474	99.85939681232486

2.0	57.26265439573747	99.23735738280423	99.87614087452664	99.8930664702856

2.5	57.27048956149148	99.58536708096413	99.89579012333188	99.92467837666837

3.0	57.77393555171333	99.74125867085486	99.91300301454672	99.92550535556092

3.5	57.51612870657365	99.83223002678254	99.93358624228945	99.94154050839599



==> results/results-LT-SA.txt <==
n	T1	T2	T3	T4

0.5	0.5887191039891186	0.4254753818072595	0.3821343546216748	0.3620038583097319

1.0	0.7274562085694183	0.6014792805891834	0.5742406399740112	0.5535081072889833

1.5	0.8096467172124536	0.7097900661435438	0.6858306007045613	0.6724261045348031

2.0	0.8566922195788175	0.7776320738413997	0.7600455390995864	0.7508003352824149

2.5	0.8902508047684742	0.8242903196467009	0.8116391184573003	0.8019256668475747

3.0	0.9105864645863595	0.8562228727162612	0.8465596144500243	0.84088573673712

3.5	0.9256951270888919	0.8819283450935929	0.8750692269738499	0.8674412037597322



==> results/results-LT-Suc.txt <==
n	T1	T2	T3	T4

0.5	27.87914775414901	37.193003716270806	36.988277727682595	35.830142495861217

1.0	39.638194402405313	57.77042411730775	56.99531462542193	55.18022781520984

1.5	45.439090634744994	69.78420898506529	68.3685861754883	67.14806519970674

2.0	49.05647049325906	77.17015202413018	75.91041533416584	74.99974779827898

2.5	50.98509942160229	82.08725406330196	81.07933103329658	80.13216434173922

3.0	52.60816371927483	85.40074702749504	84.58231331053878	84.02593218973987

3.5	53.24240007269276	88.04487341452322	87.44880606176479	86.69341020420506



==> results/results-LU4.txt <==
n	j2	RD2	RD3	RD4
1	53.99999999999996	27.074074074074073	18.098630136986312	13.61080739053404	
2	53.99999999999996	29.734082397003775	19.86756340198964	14.934227825664731	
3	53.99999999999996	33.06060606060606	22.08073394495416	16.590742539902863	
4	53.99999999999996	37.339354132457466	24.928611244996727	18.7232013838157	
5	53.99999999999996	43.04651162790691	28.728648648648623	21.569692085487585	
6	53.99999999999996	51.03921568627439	34.05226748654893	25.558778344265544	
7	53.99999999999996	63.03174603174578	42.04231738035245	31.547595068241154	
8	53.99999999999996	83.0240963855418	55.36545718432506	41.53613408895554	


==> results/results-R-Acc.txt <==
n	R1	R2

1	59.27866862259092	54.74308101863479

2	99.93140874336782	95.96615802991387

3	99.92936499127153	99.26750303520843

4	99.92062136390584	99.73108299300615


==> results/results-R-SA.txt <==
n	R1	R2

1	0.5034474519575383	0.7296216097185012

2	0.3792974664378722	0.6034529806884971

3	0.37033858084842125	0.5721289086387541

4	0.36571336631672097	0.5565292632129669


==> results/results-R-Suc.txt <==
n	R1	R2

1	29.843694673478677	39.94173489376664

2	37.903730153926846	57.91106410837488

3	37.007699215951406	56.79380817482801

4	36.54230680345247	55.50326613752897


==> results/results-RT.txt <==
n	RT  QT Q2T  MRT
1	30  1   1   0.03	
10	85  100 10  0.085
20	199 400 200 0.199
30	417 900 450 0.417
40	732 1600    800 0.732		
50	1134    2500    1250    1.13	
60	1711    3600    1800    1.711
70	2456    4900    2450    2.456
80	3326    6400    3200    3.326  
90	4331    8100    4000    4.331
100	5451    10000   5000    5.451

